Efficient Quantum Optimization via Dissipative False Vacuum Decay

Efficient quantum solvers for computationally hard problems are highly desirable for near-term quantum platforms. Here, we propose a cavity-based dissipative quantum solver for a class of NP-hard combinatorial optimization problems encoded in atomic-spin Hamiltonians with a few discrete single-spin-flip transition energies. We show that the cavity-based quantum solver exploits dissipative false-vacuum decay in configuration space to facilitate escape from metastable local minima in rugged energy landscapes. Numerical studies of MaxCut and Maximum Independent Set identify favorable parameter regions for ground-state preparation. Based on the finite-size scalings of the median mixing time and instance-averaged ground-state preparation probability, we estimate time complexities for our solver that are more favorable than those of standard Grover search. These results highlight cavity dissipation as a controllable resource for quantum optimization.

==> sm_maxcut_effective.dat <==
N mean SE
5 0.842822265625 0.0115939256123675
6 0.7514453125 0.0139145519979727
7 0.6681640625 0.0164453827438882
8 0.6032924107142857 0.0158765449576066
9 0.5439208984375 0.0161435757958191
10 0.4604600694444444 0.0132564887369508
11 0.39029296875 0.0126694434314969
12 0.3430042613636364 0.0121635921566965
13 0.2888346354166666 0.00997540308138
14 0.2827524038461538 0.0101305084996644
15 0.2158621651785714 0.0090951135186822
16 0.1969866071428571 0.0077982242121417
17 0.1750418526785714 0.0072925777034058
18 0.1421595982142857 0.0060612396672131


==> sm_maxcut_solver.dat <==
N mean SE
5 0.8357493399999999 0.006886289636944
6 0.7582462699999999 0.0077523682702479
7 0.6629067879039495 0.011022795005628052
8 0.6180800761407794 0.0114240581427418
9 0.5469468748311901 0.012952551320326
10 0.4601207021744564 0.011927097683461
11 0.4329980173311042 0.011947556361487
12 0.3688502164743614 0.0119383719687948


==> sm_mis_effective.dat <==
N mean SE
5 0.595947265625 0.014146582778687
6 0.51359375 0.0194807190723845
7 0.4178385416666667 0.0158497901168934
8 0.3503069196428571 0.0145406547170855
9 0.2765625 0.0117269160794894
10 0.2474609375 0.0103959558454566
11 0.18109375 0.0075981727751993
12 0.1520774147727272 0.0070793334997354
13 0.12744140625 0.0052292646290581
14 0.1067007211538461 0.0053629381962806
15 0.0837332589285714 0.0041611836206153
16 0.0659737723214285 0.0032537802161966
17 0.0502790178571428 0.0027196800092297
18 0.0402622767857142 0.0022874016938412


==> sm_mis_solver.dat <==
N mean SE
5 0.59842617 0.0057648615075667
6 0.5074183400000001 0.009210924066533
7 0.4193633778825239 0.0091206068214718
8 0.3643782745595315 0.0090641765953134
9 0.3034647394752309 0.008565135680638
10 0.2569957898238211 0.0077613863600525
11 0.2006388259537792 0.006206006173966
12 0.1736534095451068 0.005804800734455

